Towards Ideal Temporal Graph Neural Networks: Evaluations and Conclusions after 10,000 GPU Hours

Temporal Graph Neural Networks (TGNNs) have emerged as powerful tools for modeling dynamic interactions across various domains. The design space of TGNNs is notably complex, given the unique challenges in runtime efficiency and scalability raised by the evolving nature of temporal graphs. We contend that many of the existing works on TGNN modeling inadequately explore the design space, leading to suboptimal designs. Viewing TGNN models through a performance-focused lens often obstructs a deeper understanding of the advantages and disadvantages of each technique. Specifically, benchmarking efforts inherently evaluate models in their original designs and implementations, resulting in unclear accuracy comparisons and misleading runtime. To address these shortcomings, we propose a practical comparative evaluation framework that performs a design space search across well-known TGNN modules based on a unified, optimized code implementation. Using our framework, we make the first efforts towards addressing three critical questions in TGNN design, spending over 10,000 GPU hours: (1) investigating the efficiency of TGNN module designs, (2) analyzing how the effectiveness of these modules correlates with dataset patterns, and (3) exploring the interplay between multiple modules. Key outcomes of this directed investigative approach include demonstrating that the most recent neighbor sampling and attention aggregator outperform uniform neighbor sampling and MLP-Mixer aggregator; Assessing static node memory as an effective node memory alternative, and showing that the choice between static or dynamic node memory should be based on the repetition patterns in the dataset. Our in-depth analysis of the interplay between TGNN modules and dataset patterns should provide a deeper insight into TGNN performance along with potential research directions for designing more general and effective TGNNs.

==> tikz_data/all_comb_REDDIT_1l.csv <==
atten+RNN+MR_REDDIT_1l_mean,atten+RNN+uni_REDDIT_1l_mean,atten+emb+MR_REDDIT_1l_mean,atten+emb+uni_REDDIT_1l_mean,mixer+RNN+MR_REDDIT_1l_mean,mixer+RNN+uni_REDDIT_1l_mean,mixer+emb+MR_REDDIT_1l_mean,mixer+emb+uni_REDDIT_1l_mean,atten+RNN+MR_REDDIT_1l_std,atten+RNN+uni_REDDIT_1l_std,atten+emb+MR_REDDIT_1l_std,atten+emb+uni_REDDIT_1l_std,mixer+RNN+MR_REDDIT_1l_std,mixer+RNN+uni_REDDIT_1l_std,mixer+emb+MR_REDDIT_1l_std,mixer+emb+uni_REDDIT_1l_std
0.8146152000000001,0.7093222000000001,0.8536020000000001,0.847541,0.7962826000000001,0.6413984,0.7870578,0.8161014,0.009646340786018283,0.03417186207042281,0.0012184542666838186,0.0014795835900685095,0.008834526848677303,0.03544553898927197,0.0009547167957043533,0.00113071899249992
0.813794,0.7194178,0.8565806,0.8510524,0.8021958,0.6922554000000001,0.8086358,0.8337344,0.014560194490459267,0.021579270973784082,0.0013772697048871445,0.0012108920017904216,0.008972651322769651,0.027872211943798058,0.0028428055438246293,0.001757288433923124
0.8138173999999999,0.7220962,0.8570357999999999,0.8540026,0.8296825999999999,0.7384265999999999,0.8243601999999999,0.8426734,0.011861160509832071,0.034966147877053884,0.0016128856624076265,0.002026168462887521,0.011647131743051611,0.013480982703052487,0.0012000023999975858,0.0021647612893804097
0.8192843999999999,0.7286522,0.8561897999999999,0.8514702,0.8401607999999999,0.7626602,0.8321667999999999,0.8397272000000001,0.014700473755631159,0.014932522136598384,0.003131344912334007,0.0017522461470923208,0.013216988876442314,0.0313306069867789,0.0020934086462036155,0.0019065315523221608
0.8169114000000001,0.743627,0.8543626,0.8516476000000001,0.8389119999999999,0.7365492,0.8280681999999999,0.8286098,0.011752697079394168,0.031165892356869868,0.0021554246542154895,0.0016014210689259869,0.004443476926912078,0.023324114820502822,0.0009257285563273885,0.0025094463453120635


==> tikz_data/all_comb_REDDIT_2l.csv <==
atten+RNN+MR_REDDIT_2l_mean,atten+RNN+uni_REDDIT_2l_mean,atten+emb+MR_REDDIT_2l_mean,atten+emb+uni_REDDIT_2l_mean,mixer+RNN+MR_REDDIT_2l_mean,mixer+RNN+uni_REDDIT_2l_mean,mixer+emb+MR_REDDIT_2l_mean,mixer+emb+uni_REDDIT_2l_mean,atten+RNN+MR_REDDIT_2l_std,atten+RNN+uni_REDDIT_2l_std,atten+emb+MR_REDDIT_2l_std,atten+emb+uni_REDDIT_2l_std,mixer+RNN+MR_REDDIT_2l_std,mixer+RNN+uni_REDDIT_2l_std,mixer+emb+MR_REDDIT_2l_std,mixer+emb+uni_REDDIT_2l_std
0.8290852000000001,0.7234642,0.8499316,0.8501964,0.8047304000000001,0.7052630000000001,0.809262,0.8228004,0.007378017441020313,0.018499707299306126,0.0008726895438814367,0.0004883042494183347,0.00759718762701038,0.013363336963498293,0.0018504577811990354,0.002517399340589413
0.834617,0.7278432,0.8543018,0.8497562000000001,0.8172482000000001,0.7001032,0.8130557999999999,0.780425,0.005110968792704556,0.012665528593785603,0.000671323886063963,0.0018691767599668362,0.004318842363411739,0.015116518347820723,0.0011322221336822333,0.001695212317085983
0.8331888,0.7211944,0.8547419999999999,0.8544478,0.8115452,0.7124887999999999,0.8263442,0.800999,0.007808599141971624,0.016806709369772573,0.0005846448494598803,0.001322175389273298,0.009296331220433137,0.02052111564608515,0.000864061201536082,0.0016129802230653815
0.832886,0.7480234,0.8574918,0.8536726,0.8300604,0.7233746,0.8338314,0.8386202,0.014735386944359488,0.014085090338368437,0.0006426487065263727,0.00227363212503694,0.008390223706195198,0.01790547762669289,0.0019528450629786277,0.0024951619907332724


==> tikz_data/all_comb_REDDIT_node_1l.csv <==
atten+emb+MR_REDDIT_1l_mean,atten+emb+MR_REDDIT_1l_std,atten+emb+uni_REDDIT_1l_mean,atten+emb+uni_REDDIT_1l_std,atten+RNN+MR_REDDIT_1l_mean,atten+RNN+MR_REDDIT_1l_std,atten+RNN+uni_REDDIT_1l_mean,atten+RNN+uni_REDDIT_1l_std,mixer+emb+MR_REDDIT_1l_mean,mixer+emb+MR_REDDIT_1l_std,mixer+emb+uni_REDDIT_1l_mean,mixer+emb+uni_REDDIT_1l_std,mixer+RNN+MR_REDDIT_1l_mean,mixer+RNN+MR_REDDIT_1l_std,mixer+RNN+uni_REDDIT_1l_mean,mixer+RNN+uni_REDDIT_1l_std
0.6395756866804643,0.04737465963296765,0.6041027000533807,0.02881292573586273,0.6698753283741081,0.03674874556621432,0.5806710808117053,0.07259445163056098,0.6942097433147479,0.028707027689294697,0.6692703854348685,0.019691074952868644,0.6050456205852969,0.05003526119901544,0.6309945701567858,0.08235368981459291
0.6325243502123243,0.03930349981214995,0.6327269736044249,0.01886291382413204,0.6142972543999845,0.020555100816595822,0.6502384423553202,0.05802818076777034,0.7223678168392343,0.03344243003316544,0.6362608880141956,0.027006184513945767,0.648515634535676,0.039129189640531886,0.5569440021474803,0.08490195698587295
0.6663364142075799,0.036270099225343834,0.6209998133022212,0.041752904367642375,0.6237226587071534,0.0498787268210384,0.6648662505329872,0.07052375174499716,0.7296816224941841,0.032208069624104954,0.665662112892927,0.07326540960084428,0.641465692408189,0.013888699077653777,0.6484963798446047,0.08791115264060478
0.6586549000134095,0.014619196227817275,0.622205145644093,0.023768079462790928,0.6032648566533512,0.06157262793841364,0.6279406098761823,0.03357103476677635,0.7576835060480448,0.03263729456675074,0.6456526188886433,0.10651358338342931,0.7410779057095983,0.039520700779901406,0.6785395233646179,0.056329543940758835
0.6310152652917906,0.0530028037473825,0.6121199041426387,0.0274727197278606,0.6054825247780299,0.04145261480273348,0.6337912151040648,0.030286173810313913,0.7088863990495795,0.02451691831205184,0.654258840815708,0.11184097646988253,0.6844368236301974,0.04006190744934075,0.6415972392120022,0.04094150088620305


==> tikz_data/all_comb_REDDIT_node_2l.csv <==
atten+emb+MR_REDDIT_2l_mean,atten+emb+MR_REDDIT_2l_std,atten+emb+uni_REDDIT_2l_mean,atten+emb+uni_REDDIT_2l_std,atten+RNN+MR_REDDIT_2l_mean,atten+RNN+MR_REDDIT_2l_std,atten+RNN+uni_REDDIT_2l_mean,atten+RNN+uni_REDDIT_2l_std,mixer+emb+MR_REDDIT_2l_mean,mixer+emb+MR_REDDIT_2l_std,mixer+emb+uni_REDDIT_2l_mean,mixer+emb+uni_REDDIT_2l_std,mixer+RNN+MR_REDDIT_2l_mean,mixer+RNN+MR_REDDIT_2l_std,mixer+RNN+uni_REDDIT_2l_mean,mixer+RNN+uni_REDDIT_2l_std
0.6740743768413389,0.04431093066729848,0.6525654426931269,0.03128078066635928,0.6416895775248654,0.046390791752934604,0.5893876826758147,0.09515741652003701,0.6749675184501511,0.018330780065601793,0.6352637230669933,0.09268077124636369,0.6766150157933878,0.04670617887964274,0.5909033238990868,0.04657084862821182
0.6965411661111173,0.025843034617416022,0.6522476339360406,0.025026796875729153,0.6238385906298825,0.06899328956221783,0.597135046453764,0.06974304031646443,0.6789284917133099,0.023893747877920975,0.6050534050633031,0.09740936716147133,0.6604538296553124,0.02748300046730417,0.6213094152212737,0.02351689063779243
0.6731169932499952,0.0250611930980017,0.6336081496950682,0.021327097392703498,0.640809391238412,0.04400477563038756,0.5958210638152276,0.036872850859335504,0.7074702433947018,0.022480164453397657,0.5538787825622504,0.10786102105046678,0.6766243883497746,0.04684787695963131,0.5752525584725725,0.06713823916794168
0.7046557259703201,0.04093849160595732,0.6332216134644997,0.06623077442906208,0.6371944466219484,0.04728024395976032,0.6495693661070419,0.026211204385683175,0.6744547293981871,0.039474784720822415,0.6795988794032441,0.04342253831964698,0.6703975375317582,0.01097243967957514,0.529946502833489,0.10806094227077127


==> tikz_data/all_comb_WIKI_1l.csv <==
atten+RNN+MR_WIKI_1l_mean,atten+RNN+uni_WIKI_1l_mean,atten+emb+MR_WIKI_1l_mean,atten+emb+uni_WIKI_1l_mean,mixer+RNN+MR_WIKI_1l_mean,mixer+RNN+uni_WIKI_1l_mean,mixer+emb+MR_WIKI_1l_mean,mixer+emb+uni_WIKI_1l_mean,atten+RNN+MR_WIKI_1l_std,atten+RNN+uni_WIKI_1l_std,atten+emb+MR_WIKI_1l_std,atten+emb+uni_WIKI_1l_std,mixer+RNN+MR_WIKI_1l_std,mixer+RNN+uni_WIKI_1l_std,mixer+emb+MR_WIKI_1l_std,mixer+emb+uni_WIKI_1l_std
0.8617551999999999,0.7992012,0.8396758,0.7781256000000001,0.8415714,0.7057171999999999,0.710232,0.6872268,0.004570137739718587,0.010406568010636368,0.005272644702613684,0.007124350204755518,0.006294513312401536,0.00648067229228573,0.004502373862752842,0.012630739778809484
0.8576734,0.8081448,0.8437731999999999,0.7929016,0.8446958,0.7169985999999999,0.7097832,0.6803876,0.0036642900867698536,0.005148875232514393,0.0019202429429631832,0.0035274670005543437,0.005175558613328586,0.013984151008910047,0.008360750861017197,0.01849021151420394
0.8616674,0.810666,0.8372464000000001,0.7974922000000001,0.8484444,0.738021,0.7112428,0.6481342,0.004222170560268748,0.00823407235819552,0.0036007441230945817,0.004156225085338857,0.002123774997498574,0.008027215706582208,0.008495253484152228,0.010841423696175703
0.8578977999999999,0.8211796,0.8357009999999999,0.8098721999999998,0.8380702,0.7460124,0.7119757999999999,0.6420823999999999,0.003966971509854859,0.005493532801394756,0.006517787231875528,0.0034831866674067415,0.010265751358765724,0.013828971857661727,0.008525492722417843,0.013160641756388638
0.8556206,0.8386699999999999,0.8251520000000001,0.813938,0.8159946,0.7540528,0.6829422,0.639269,0.003099347131252004,0.007256108819470676,0.00422390601221191,0.004023338812479016,0.003288283479263915,0.016166822389078194,0.008055368530365311,0.012175491858647833


==> tikz_data/all_comb_WIKI_2l.csv <==
atten+RNN+MR_WIKI_2l_mean,atten+RNN+uni_WIKI_2l_mean,atten+emb+MR_WIKI_2l_mean,atten+emb+uni_WIKI_2l_mean,mixer+RNN+MR_WIKI_2l_mean,mixer+RNN+uni_WIKI_2l_mean,mixer+emb+MR_WIKI_2l_mean,mixer+emb+uni_WIKI_2l_mean,atten+RNN+MR_WIKI_2l_std,atten+RNN+uni_WIKI_2l_std,atten+emb+MR_WIKI_2l_std,atten+emb+uni_WIKI_2l_std,mixer+RNN+MR_WIKI_2l_std,mixer+RNN+uni_WIKI_2l_std,mixer+emb+MR_WIKI_2l_std,mixer+emb+uni_WIKI_2l_std
0.858267,0.796197,0.8339422000000001,0.8137402,0.8265138000000001,0.6809765999999999,0.7472914,0.6958228,0.0016189844965286018,0.0071724813837332575,0.003471662276201424,0.006659289433565723,0.010074826061029517,0.01113238784089022,0.003857785406162462,0.010632742776913217
0.856003,0.8013846000000001,0.8421154,0.8213868,0.8297343999999999,0.7000500000000001,0.7537811999999999,0.6453108,0.003991361872844916,0.004172896049508078,0.004473513366471588,0.0038479783471324254,0.005990815256707535,0.013061177159812193,0.007070147393088776,0.012785489547138986
0.8591688,0.8028366,0.8376018000000001,0.8296963999999999,0.8347574,0.7143472000000001,0.754561,0.6661094000000001,0.0025086934766926027,0.011497126799335587,0.0054358294086551346,0.003587194424616539,0.002788019196490567,0.0057038244503140306,0.009066973232562243,0.017430067178298505
0.8558988,0.8131988,0.8371418,0.8281892,0.8348369999999999,0.7343382,0.7611414,0.71447,0.00594255350501787,0.007692145068834846,0.004761233848489278,0.0045667540945402395,0.0034379489234135,0.006881978622460249,0.002550546106229014,0.013789658559949928


==> tikz_data/all_comb_WIKI_node_1l.csv <==
atten+emb+MR_WIKI_1l_mean,atten+emb+MR_WIKI_1l_std,atten+emb+uni_WIKI_1l_mean,atten+emb+uni_WIKI_1l_std,atten+RNN+MR_WIKI_1l_mean,atten+RNN+MR_WIKI_1l_std,atten+RNN+uni_WIKI_1l_mean,atten+RNN+uni_WIKI_1l_std,mixer+emb+MR_WIKI_1l_mean,mixer+emb+MR_WIKI_1l_std,mixer+emb+uni_WIKI_1l_mean,mixer+emb+uni_WIKI_1l_std,mixer+RNN+MR_WIKI_1l_mean,mixer+RNN+MR_WIKI_1l_std,mixer+RNN+uni_WIKI_1l_mean,mixer+RNN+uni_WIKI_1l_std
0.7761331702039135,0.03819855769200644,0.7980942495642454,0.04068174096007612,0.8419507622676303,0.026947280951505545,0.842636042372839,0.034393087552060414,0.8467237968433011,0.037079180312878046,0.8546763866842335,0.04010288985633695,0.8277426714558912,0.04332091934726919,0.8082126507513607,0.024837675520294367
0.7856157965581605,0.053816237604424756,0.7761418062533038,0.08500205220365448,0.8348367365328357,0.013276746351814524,0.8345675490072086,0.022959722373637338,0.8850570419334035,0.021267859801086957,0.8576910363767132,0.022019958502347257,0.8497177361015691,0.0482509902806111,0.8239130501551479,0.03747953368578253
0.7841721506788222,0.04887152386663428,0.8022531511277275,0.050586287545917284,0.8092376841889466,0.03507121556487154,0.8372106566076688,0.027568715780839,0.8812085264172789,0.026802695509976764,0.8759092921749069,0.013709205460510635,0.8633834971132354,0.038163731125574994,0.8365355967177989,0.02830997114356158
0.8038497804394659,0.016358616300797147,0.841918227937968,0.035863092877008354,0.8340488234562976,0.03255643493554812,0.8262881692772582,0.023788555813494122,0.8915556638678142,0.016014288827637717,0.8478506457562502,0.025181551951490338,0.8123511567258481,0.04056797284613281,0.859325436126521,0.03932921109675844
0.772533127990788,0.020282081557025784,0.7527157931865514,0.033409301890652394,0.8320805287634663,0.02992444024154486,0.8201570021732797,0.041471296179200555,0.8685049430537765,0.030990329296732077,0.8721942833141734,0.018970067444169493,0.7864953804881836,0.07355697804875183,0.7996279284193178,0.0641831268934418


==> tikz_data/all_comb_WIKI_node_2l.csv <==
atten+emb+MR_WIKI_2l_mean,atten+emb+MR_WIKI_2l_std,atten+emb+uni_WIKI_2l_mean,atten+emb+uni_WIKI_2l_std,atten+RNN+MR_WIKI_2l_mean,atten+RNN+MR_WIKI_2l_std,atten+RNN+uni_WIKI_2l_mean,atten+RNN+uni_WIKI_2l_std,mixer+emb+MR_WIKI_2l_mean,mixer+emb+MR_WIKI_2l_std,mixer+emb+uni_WIKI_2l_mean,mixer+emb+uni_WIKI_2l_std,mixer+RNN+MR_WIKI_2l_mean,mixer+RNN+MR_WIKI_2l_std,mixer+RNN+uni_WIKI_2l_mean,mixer+RNN+uni_WIKI_2l_std
0.7980630724382184,0.027669530249377596,0.8097141291728361,0.030551026693458317,0.8186711274213305,0.021808449110386836,0.8524613765913234,0.020372494288974172,0.8803967111707802,0.023498459841230376,0.7907636107319244,0.030755660801718786,0.8365588268928666,0.04371806207929825,0.8134549184676867,0.03797723149690502
0.8418656122259798,0.02891683165044823,0.8089296733669664,0.035329809750067546,0.8093267050021943,0.06705584451743761,0.8727311188097613,0.023514292005238187,0.8555211809544321,0.031399903973508766,0.864083066627623,0.04755906253001209,0.8411939944887784,0.02712841517855567,0.7940865273193287,0.01835005967473701
0.7828971188277407,0.04620085642426858,0.8244962815392508,0.03826234170390913,0.7804134499324356,0.05844503393295941,0.825271406646167,0.03302028480711467,0.8735298054871257,0.04993903970742226,0.8964816665550351,0.0228259409185453,0.8561921716209067,0.025258033631803973,0.8426013732092837,0.027259992892097254
0.7966883573874175,0.03720963871815169,0.8476908196481434,0.04860016509139649,0.769795572578609,0.0752115115982691,0.838333703286224,0.017355290400571044,0.8429707325499957,0.05316283906360895,0.8751346090985077,0.04940925582836599,0.794865434773034,0.042845717887584595,0.8543640515027965,0.02799247744467213


==> tikz_data/embed_strategy.csv <==
before,after
0.425,0.4564
0.7979,0.7911
0.7418,0.7444
0.1652,0.1729


==> tikz_data/mem_sat_mrr.csv <==
WIKI_mean,uci_mean,Flights_mean,LASTFM_mean,mooc_mean,WIKI_std,uci_std,Flights_std,LASTFM_std,mooc_std
0.8529810000000001,0.631516,0.813931,0.44556300000000004,0.0,0.004081266666122172,0.02172082720340086,0.003264573233977149,0.005255291086134045,0.0
0.8548962,0.6392659999999999,0.8185969999999999,0.46664960000000005,0.0,0.0027746163987116992,0.018321341250028607,0.002774618748585106,0.008180533566950253,0.0
0.8617551999999999,0.6314292,0.827496,0.49133519999999997,0.0,0.004570137739718587,0.014529192040853463,0.0013967122824690807,0.019014424244767434,0.0
0.8576734,0.6495928,0.8273088,0.5070826,0.0,0.0036642900867698536,0.006159882901484434,0.001374884635160327,0.008197699594398408,0.0
0.8616674,0.6075495999999999,0.8325618,0.5070864,0.0,0.004222170560268748,0.020144593781955527,0.0012384956035448717,0.006615595229455926,0.0
0.8578977999999999,0.6094856,0.8327960000000001,0.5004031999999999,0.0,0.003966971509854859,0.016168662376337753,0.0009599181215082727,0.017611019543456292,0.0
0.8556206,0.6115543999999999,0.8322002000000002,0.506359,0.0,0.003099347131252004,0.025526178159685366,0.0020729796332815045,0.006250804556215177,0.0


==> tikz_data/mem_sat_time.csv <==
WIKI,uci,Flights,LASTFM,mooc
3.2430529385275637,2.8327004709605674,4.3422631470053945,4.120482456522974,0.0
3.246173476877735,2.8211334363349656,4.29207921545502,4.155914508878792,0.0
3.248934030184563,2.854439650318333,4.314257488352871,4.138226255610324,0.0
3.2580335434836734,2.894626162291975,4.37149787805816,4.157202826568011,0.0
3.3409514867871652,2.9500726297501574,4.385041144519955,4.176245261523773,0.0
3.5592984263713063,3.305101900979014,4.727488390250413,4.227523698621733,0.0
3.9426785821405863,3.6005612637948263,5.030579079333175,4.430850349916641,0.0


==> tikz_data/mrr_2mem.csv <==
x,y,label
0.8617551999999999,0.8396758,WIKI
0.8576734,0.8437731999999999,WIKI
0.8616674,0.8372464000000001,WIKI
0.8578977999999999,0.8357009999999999,WIKI
0.8556206,0.8251520000000001,WIKI
0.7992012,0.7781256000000001,WIKI
0.8081448,0.7929016,WIKI
0.810666,0.7974922000000001,WIKI
0.8211796,0.8098721999999998,WIKI
0.8386699999999999,0.813938,WIKI
0.8146152000000001,0.8536020000000001,REDDIT
0.813794,0.8565806,REDDIT
0.8138173999999999,0.8570357999999999,REDDIT
0.8192843999999999,0.8561897999999999,REDDIT
0.8169114000000001,0.8543626,REDDIT
0.7093222000000001,0.847541,REDDIT
0.7194178,0.8510524,REDDIT
0.7220962,0.8540026,REDDIT
0.7286522,0.8514702,REDDIT
0.743627,0.8516476000000001,REDDIT
0.6314292,0.5813524,uci
0.6495928,0.560037,uci
0.6075495999999999,0.565871,uci
0.6094856,0.5467827999999999,uci
0.6115543999999999,0.5202812,uci
0.361836,0.2709956,uci
0.4158403999999999,0.313186,uci
0.45321300000000003,0.37603440000000005,uci
0.520373,0.466932,uci
0.5351792000000001,0.5102636,uci
0.6218734,0.5891928,CollegeMsg
0.595462,0.565358,CollegeMsg
0.6236638,0.5575406,CollegeMsg
0.611163,0.5495789999999999,CollegeMsg
0.6064784000000001,0.5429152,CollegeMsg
0.400096,0.26802719999999997,CollegeMsg
0.44106259999999997,0.3057676,CollegeMsg
0.4758204000000001,0.3610476,CollegeMsg
0.5209554000000001,0.4610512,CollegeMsg
0.5474751999999999,0.5010673999999999,CollegeMsg
0.2599662,0.6011734,mooc
0.28713219999999995,0.5750378,mooc
0.24412620000000002,0.5542474000000001,mooc
0.2764702,0.5468109999999999,mooc
0.28949480000000005,0.5240355999999999,mooc
0.23176239999999998,0.30534340000000004,mooc
0.2349708,0.36764280000000005,mooc
0.2373118,0.40734560000000003,mooc
0.306085,0.49704499999999996,mooc
0.2602308,0.535836,mooc
0.31160580000000004,0.49133519999999997,LASTFM
0.314731,0.5070826,LASTFM
0.3188498,0.5070864,LASTFM
0.3221573999999999,0.5004031999999999,LASTFM
0.31759419999999994,0.506359,LASTFM
0.2338968,0.2053934,LASTFM
0.2333922,0.22373279999999998,LASTFM
0.2318176,0.27434919999999996,LASTFM
0.23927319999999996,0.319888,LASTFM
0.24129779999999998,0.36285160000000005,LASTFM
0.458509,0.827496,Flights
0.5399542,0.8273088,Flights
0.5035238000000001,0.8325618,Flights
0.5193528,0.8327960000000001,Flights
0.5843383999999999,0.8322002000000002,Flights
0.4487013999999999,0.8295629999999999,Flights
0.3902332,0.8314554000000001,Flights
0.4648148000000001,0.8304018,Flights
0.36684839999999996,0.828424,Flights
0.43707820000000003,0.8300186,Flights
0.6612, 0.8278, GDELT
0.6745, 0.8289, GDELT
0.6191, 0.8307, GDELT
0.6571, 0.8305, GDELT
0.6933, 0.8318, GDELT
0.6239438,0.5840254,SuperUser
0.6203327999999999,0.6100938,SuperUser 
0.6192254,0.6001924,SuperUser 
0.6157388,0.5927294000000001,SuperUser 
0.615512,0.5979672,SuperUser


==> tikz_data/mrr_2mem_reb.csv <==
x,y,label
0.8617551999999999,0.8396758,WIKI
0.8576734,0.8437731999999999,WIKI
0.8616674,0.8372464000000001,WIKI
0.8578977999999999,0.8357009999999999,WIKI
0.8556206,0.8251520000000001,WIKI
0.8146152000000001,0.8536020000000001,REDDIT
0.813794,0.8565806,REDDIT
0.8138173999999999,0.8570357999999999,REDDIT
0.8192843999999999,0.8561897999999999,REDDIT
0.8169114000000001,0.8543626,REDDIT
0.6314292,0.5813524,uci
0.6495928,0.560037,uci
0.6075495999999999,0.565871,uci
0.6094856,0.5467827999999999,uci
0.6115543999999999,0.5202812,uci
0.6218734,0.5891928,CollegeMsg
0.595462,0.565358,CollegeMsg
0.6236638,0.5575406,CollegeMsg
0.611163,0.5495789999999999,CollegeMsg
0.6064784000000001,0.5429152,CollegeMsg
0.2599662,0.6011734,mooc
0.28713219999999995,0.5750378,mooc
0.24412620000000002,0.5542474000000001,mooc
0.2764702,0.5468109999999999,mooc
0.28949480000000005,0.5240355999999999,mooc
0.31160580000000004,0.49133519999999997,LASTFM
0.314731,0.5070826,LASTFM
0.3188498,0.5070864,LASTFM
0.3221573999999999,0.5004031999999999,LASTFM
0.31759419999999994,0.506359,LASTFM
0.458509,0.827496,Flights
0.5399542,0.8273088,Flights
0.5035238000000001,0.8325618,Flights
0.5193528,0.8327960000000001,Flights
0.5843383999999999,0.8322002000000002,Flights
0.6612,0.8278,GDELT
0.6745,0.8289,GDELT
0.6191,0.8307,GDELT
0.6571,0.8305,GDELT
0.6933,0.8318,GDELT
0.6239438,0.5840254,SuperUser
0.6203327999999999,0.6100938,SuperUser 
0.6192254,0.6001924,SuperUser 
0.6157388,0.5927294000000001,SuperUser 
0.615512,0.5979672,SuperUser



==> tikz_data/mrr_aggr_REDDIT.csv <==
MR-RNN-atten-1l,MR-RNN-atten-std-1l,MR-RNN-mixer-1l,MR-RNN-mixer-std-1l,MR-Embedding-atten-1l,MR-Embedding-atten-std-1l,MR-Embedding-mixer-1l,MR-Embedding-mixer-std-1l,MR-None-atten-1l,MR-None-atten-std-1l,MR-None-mixer-1l,MR-None-mixer-std-1l,MR-RNN-atten-2l,MR-RNN-atten-std-2l,MR-RNN-mixer-2l,MR-RNN-mixer-std-2l,MR-Embedding-atten-2l,MR-Embedding-atten-std-2l,MR-Embedding-mixer-2l,MR-Embedding-mixer-std-2l,MR-None-atten-2l,MR-None-atten-std-2l,MR-None-mixer-2l,MR-None-mixer-std-2l
0.813794,0.002304279666186368,0.8021958,0.015291907056348423,0.8565806,0.0010148839145439118,0.8086358,0.008909523260393851,0.7550969999999999,0.01725077608949817,0.7517555999999999,0.018434757800077056,0.8290852000000001,0.002046555473838887,0.8047304000000001,0.009301327273432539,0.8499316,0.002707933902442966,0.809262,0.009918780120937259,0.8019664000000001,0.011347565995732297,0.7829763999999999,0.015015423743271476
0.8138173999999999,0.002304279666186368,0.8296825999999999,0.015291907056348423,0.8570357999999999,0.0010148839145439118,0.8243601999999999,0.008909523260393851,0.7779103999999999,0.01725077608949817,0.7745044000000001,0.018434757800077056,0.834617,0.002046555473838887,0.8172482000000001,0.009301327273432539,0.8543018,0.002707933902442966,0.8130557999999999,0.009918780120937259,0.8237622,0.011347565995732297,0.7940092,0.015015423743271476
0.8192843999999999,0.002304279666186368,0.8401607999999999,0.015291907056348423,0.8561897999999999,0.0010148839145439118,0.8321667999999999,0.008909523260393851,0.7950762,0.01725077608949817,0.7944046,0.018434757800077056,0.8331888,0.002046555473838887,0.8115452,0.009301327273432539,0.8547419999999999,0.002707933902442966,0.8263442,0.009918780120937259,0.823652,0.011347565995732297,0.8118603999999999,0.015015423743271476
0.8169114000000001,0.002304279666186368,0.8389119999999999,0.015291907056348423,0.8543626,0.0010148839145439118,0.8280681999999999,0.008909523260393851,0.7987104,0.01725077608949817,0.79801,0.018434757800077056,0.832886,0.002046555473838887,0.8300604,0.009301327273432539,0.8574918,0.002707933902442966,0.8338314,0.009918780120937259,0.8327884000000001,0.011347565995732297,0.8215,0.015015423743271476


==> tikz_data/mrr_aggr_WIKI.csv <==
MR-RNN-atten-1l,MR-RNN-atten-std-1l,MR-RNN-mixer-1l,MR-RNN-mixer-std-1l,MR-Embedding-atten-1l,MR-Embedding-atten-std-1l,MR-Embedding-mixer-1l,MR-Embedding-mixer-std-1l,MR-None-atten-1l,MR-None-atten-std-1l,MR-None-mixer-1l,MR-None-mixer-std-1l,MR-RNN-atten-2l,MR-RNN-atten-std-2l,MR-RNN-mixer-2l,MR-RNN-mixer-std-2l,MR-Embedding-atten-2l,MR-Embedding-atten-std-2l,MR-Embedding-mixer-2l,MR-Embedding-mixer-std-2l,MR-None-atten-2l,MR-None-atten-std-2l,MR-None-mixer-2l,MR-None-mixer-std-2l
0.8576734,0.0021819671949871323,0.8446958,0.01257391923735395,0.8437731999999999,0.0066823124461146705,0.7097832,0.012175252528797866,0.7719476000000001,0.01041248138821863,0.7396075999999999,0.009329625566441586,0.858267,0.0014202411274146431,0.8265138000000001,0.003525605049846025,0.8339422000000001,0.0029128185714183685,0.7472914,0.00490452204883409,0.7862468,0.007896342837668638,0.7667704000000001,0.009204574977015477
0.8616674,0.0021819671949871323,0.8484444,0.01257391923735395,0.8372464000000001,0.0066823124461146705,0.7112428,0.012175252528797866,0.7817346,0.01041248138821863,0.7458206000000001,0.009329625566441586,0.856003,0.0014202411274146431,0.8297343999999999,0.003525605049846025,0.8421154,0.0029128185714183685,0.7537811999999999,0.00490452204883409,0.8008226,0.007896342837668638,0.7704924,0.009204574977015477
0.8578977999999999,0.0021819671949871323,0.8380702,0.01257391923735395,0.8357009999999999,0.0066823124461146705,0.7119757999999999,0.012175252528797866,0.7928054,0.01041248138821863,0.7501694,0.009329625566441586,0.8591688,0.0014202411274146431,0.8347574,0.003525605049846025,0.8376018000000001,0.0029128185714183685,0.754561,0.00490452204883409,0.7958296,0.007896342837668638,0.7833226,0.009204574977015477
0.8556206,0.0021819671949871323,0.8159946,0.01257391923735395,0.8251520000000001,0.0066823124461146705,0.6829422,0.012175252528797866,0.7991284,0.01041248138821863,0.725474,0.009329625566441586,0.8558988,0.0014202411274146431,0.8348369999999999,0.003525605049846025,0.8371418,0.0029128185714183685,0.7611414,0.00490452204883409,0.8079462000000002,0.007896342837668638,0.7893644,0.009204574977015477


==> tikz_data/mrr_syn.csv <==
mrr_gru_0.4,mrr_gru_0.5,mrr_gru_0.6,mrr_emb_0.4,mrr_emb_0.5,mrr_emb_0.6,std_gru_0.4,std_gru_0.5,std_gru_0.6,std_emb_0.4,std_emb_0.5,std_emb_0.6
0.1977,0.2392,0.2963,0.1104,0.122,0.1484,0.0105,0.019,0.0113,0.0021,0.0019,0.0043
0.2032,0.2126,0.2959,0.1118,0.1221,0.1261,0.0157,0.0386,0.0181,0.0015,0.005,0.003
0.1866,0.2098,0.259,0.1137,0.1267,0.1347,0.0282,0.0267,0.0221,0.0016,0.0019,0.0008
0.1719,0.209,0.2553,0.112,0.1314,0.1416,0.0183,0.0289,0.03,0.0039,0.0024,0.0075


==> tikz_data/two_ns.csv <==
atten+RNN_WIKI,atten+emb_WIKI,atten+None_WIKI,mixer+RNN_WIKI,mixer+emb_WIKI,mixer+None_WIKI,atten+RNN_REDDIT,atten+emb_REDDIT,atten+None_REDDIT,mixer+RNN_REDDIT,mixer+emb_REDDIT,mixer+None_REDDIT
0.062554,0.0615502,0.3529488,0.13585419999999998,0.023005200000000014,0.33730760000000004,0.10529300000000001,0.006060999999999983,0.14476720000000004,0.15488420000000003,-0.029043600000000037,0.12034539999999998
0.04952860000000001,0.050871599999999975,0.273575,0.1276972,0.029395599999999987,0.2767192,0.0943762,0.005528199999999983,0.08450659999999999,0.10994039999999998,-0.025098599999999992,0.07394819999999999
0.051001400000000044,0.0397542,0.20439480000000004,0.11042339999999999,0.0631086,0.22675079999999995,0.09172119999999999,0.0030332000000000024,0.04715119999999999,0.091256,-0.01831320000000001,0.04726880000000002
0.03671820000000001,0.025828800000000006,0.10199059999999997,0.0920578,0.0698934,0.1446652,0.09063219999999997,0.004719599999999979,0.025066600000000005,0.0775006,-0.007560400000000023,0.05571060000000001
0.016950599999999993,0.011214000000000012,0.0571396,0.06194179999999998,0.04367319999999999,0.05498079999999998,0.07328440000000003,0.0027149999999999787,0.01701139999999999,0.1023628,-0.0005415999999999865,0.1319788

